Model-free Analysis of Dynamic Trading Strategies

We introduce a model-free approach for analyzing the risk and return for a broad class of dynamic trading strategies, including pairs trading, mean-reversion trading and other statistical arbitrage strategies, in terms of excursions of a trading signal away from a reference level. Our results are derived in a pathwise setting, without any probabilistic assumptions. We introduce the notion of {\delta}-excursion, defined as a path which deviates by {\delta} from a reference level before returning to this level. We show that every continuous path has a unique decomposition into {\delta}-excursions. This decomposition is useful for the scenario analysis of dynamic trading strategies, leading to simple expressions for the number of trades, realized profit, maximum loss, and drawdown. We show that the high-frequency limit of mean-reversion strategies may be described in terms of the (p-th order) local time of the signal. In particular, our results yield a financial interpretation of the local time of an irregular path. Finally, we describe a non-parametric scenario simulation method for generating paths whose excursion properties match those observed in empirical data.

==> figures/pepsi_cocacola_count.pgf <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}

\begin{axis}[
height=5cm,
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=8cm,
x grid style={white!69.0196078431373!black},
xlabel={\(\displaystyle \delta/\sigma\)},
xmin=0.00707945784384138, xmax=14.1253754462275,
xmode=log,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle D_T^{\delta}\)},
ymin=57.2225373137474, ymax=4822.2258738203,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
0.01 3942
0.05 3342
0.2 2071
0.4 1404
0.6 1096
0.8 925
0.9 861
1 812
1.2 726
1.4 656
1.6 600
1.8 566
2 537
2.5 461
3 403
4 307
4.5 270
4.75 262
5 250
5.25 224
5.5 206
5.75 191
6 177
6.25 171
6.5 156
6.75 140
7 129
7.5 110
8 99
8.5 87
9 84
9.5 77
10 70
};
\end{axis}

\end{tikzpicture}


==> figures/pepsi_cocacola_profit.pgf <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}

\begin{axis}[
height=5cm,
log basis x={10},
log basis y={10},
tick align=outside,
tick pos=left,
width=8cm,
x grid style={white!69.0196078431373!black},
xlabel={\(\displaystyle \delta/\sigma\)},
xmin=0.00707945784384138, xmax=14.1253754462275,
xmode=log,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle \delta*D_T^{\delta}\)},
ymin=3.08972367980085, ymax=138.43068683983,
ymode=log,
ytick style={color=black}
]
\addplot [semithick, color0]
table {%
0.01 3.67264804241773
0.05 15.5682264811771
0.2 38.5898229114516
0.4 52.3226570426635
0.6 61.2667009815804
0.8 68.9436720291507
0.9 72.1952046694444
1 75.6517049833383
1.2 81.1671987456703
1.4 85.5646870156378
1.6 89.4404393891684
1.8 94.918666301755
2 100.061491566632
2.5 107.375110829184
3 112.639053355734
4 114.409228718645
4.5 113.198056101916
4.75 115.946486270646
5 116.458905454646
5.25 109.564538251731
5.5 105.558351904091
5.75 102.320794332452
6 98.9434860742676
6.25 99.5723641637226
6.5 94.4714641048091
6.75 88.0429325237127
7 84.1299133004365
7.5 76.8628776000666
8 73.7883624960639
8.5 68.8970884669688
9 70.4343460189701
9.5 68.1517514720591
10 65.216987054602
};
\end{axis}

\end{tikzpicture}


==> value.pgf <==
% This file was created by tikzplotlib v0.9.4.
\begin{tikzpicture}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={white!69.0196078431373!black},
xlabel={Time t},
xmin=-49.95, xmax=1048.95,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={\(\displaystyle V^+(t)\)},
ymin=-2.02472118710356, ymax=2.61066067951291,
ytick style={color=black}
]
\addplot [thick, green!50.1960784313725!black]
table {%
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 -0.0467376117885275
65 0.0343186909467204
66 0.0964246033110117
67 0.196288546927589
68 0.0354656048333145
69 -0.152718604445751
70 -0.302524105289626
71 -0.327821368228409
72 -0.445507172012259
73 -0.348248465694756
74 -0.20460629228032
75 -0.28350241017861
76 -0.355379371869769
77 -0.400170849506474
78 -0.444087225749078
79 -0.512582160458572
80 -0.522346313872623
81 -0.530184600835258
82 -0.605130189844097
83 -0.490542579302337
84 -0.404344911719019
85 -0.435092070181935
86 -0.407556877864912
87 -0.36717015453952
88 -0.283818439310546
89 -0.218958571565425
90 -0.284755754498993
91 -0.309666123509065
92 -0.449125185514717
93 -0.524171913400283
94 -0.497827389031039
95 -0.432952681727126
96 -0.47414352205118
97 -0.66031438281308
98 -0.648483503165532
99 -0.480728063067939
100 -0.580654551016646
101 -0.683943129803342
102 -0.596910931318382
103 -0.638931339120596
104 -0.60617259269126
105 -0.832821952371589
106 -0.885274285412988
107 -0.937615990716113
108 -0.863716264383494
109 -0.836721994155318
110 -0.679725421758184
111 -0.760201010176849
112 -0.804299433091104
113 -0.681820491745289
114 -0.814656488390491
115 -0.671102447713212
116 -0.547076123737879
117 -0.700947212984605
118 -0.837074851956587
119 -0.829145118207516
120 -0.896923187461926
121 -1.11850977608707
122 -1.09724107036382
123 -1.03348771808686
124 -1.2675864653479
125 -1.30304952850731
126 -1.27576546335035
127 -1.41378443011447
128 -1.38586063800692
129 -1.2823410614848
130 -1.18780942216423
131 -1.41009634403825
132 -1.4006338363772
133 -1.40107099420151
134 -1.56514476944927
135 -1.46893173169042
136 -1.55608729750791
137 -1.50698621074779
138 -1.64182826487885
139 -1.65995434036911
140 -1.58838920958606
141 -1.57374963637634
142 -1.37407474262135
143 -1.38295443708005
144 -1.31947496672843
145 -1.38802164309753
146 -1.34823591499298
147 -1.41300017642919
148 -1.34872756330577
149 -1.52035682194659
150 -1.55854652448352
151 -1.64510829168367
152 -1.68840695730988
153 -1.73104702411312
154 -1.81402201134827
155 -1.68166220476996
156 -1.73784870707134
157 -1.71840450074894
158 -1.61764061615053
159 -1.69297865832209
160 -1.57530130742754
161 -1.58220329703042
162 -1.48916269292848
163 -1.34878509923462
164 -1.35848518989806
165 -1.30556658469006
166 -1.42251968498333
167 -1.41966702454326
168 -1.60727673306847
169 -1.53167291889821
170 -1.49189218674643
171 -1.43187602911473
172 -1.2042491442614
173 -1.30288375870592
174 -1.23358226220664
175 -1.17567123403425
176 -1.05227234936032
177 -1.1288049468684
178 -1.02824081442284
179 -0.884770811473374
180 -0.816546425470234
181 -0.800850455944172
182 -0.738542321773058
183 -0.747205473119284
184 -0.717946483156321
185 -0.793620913829682
186 -0.833944968365448
187 -0.569362282507029
188 -0.602229885878145
189 -0.468147543753146
190 -0.492217836576841
191 -0.466120117574272
192 -0.378453034428131
193 -0.331644794984106
194 -0.195587308322708
195 -0.344917935704677
196 -0.433324616812734
197 -0.656838574451495
198 -0.550958565892615
199 -0.505012567444583
200 -0.554412840681994
201 -0.365577722721894
202 -0.345424285215516
203 -0.228509947811438
204 -0.227715710871444
205 -0.121473401471333
206 -0.0204305352688827
207 0.113220597940242
208 0.142295941913697
209 0.0573351471242033
210 -0.00943143727248874
211 0.0218423556682772
212 -0.0393250677214692
213 -0.0917632485903538
214 -0.0790412825930481
215 -0.0133232839680177
216 -0.0399267507845492
217 -0.0846238046935681
218 -0.140497655247433
219 -0.0845884663799646
220 -0.103874522900742
221 -0.128140990400358
222 -0.236256041319883
223 -0.321310012108786
224 -0.427530093550538
225 -0.478593058956264
226 -0.396634589276868
227 -0.299730738161223
228 -0.082379697729048
229 0.0481951828029075
230 0.0734817251979865
231 0.0886300875789919
232 0.0170556304314357
233 0.136235202837926
234 0.0932528200736283
235 0.0169271515465477
236 -0.0375897412833875
237 0.0659766310469682
238 0.0123998607923981
239 -0.0848330853141097
240 -0.0430012062096067
241 0.0299991534012724
242 -0.0377273148688876
243 0.0742036654641423
244 0.116428937465263
245 0.156493316312055
246 0.185250869609806
247 0.163924624179096
248 0.0664676778345016
249 -0.0430665014192881
250 0.0835035942686958
251 0.288700208563748
252 0.160709535987221
253 0.220635767811354
254 0.308548214677606
255 0.430844941438423
256 0.36522276774536
257 0.391733027630246
258 0.5
259 0.5
260 0.5
261 0.5
262 0.5
263 0.5
264 0.5
265 0.5
266 0.5
267 0.5
268 0.5
269 0.5
270 0.5
271 0.5
272 0.5
273 0.5
274 0.5
275 0.5
276 0.5
277 0.5
278 0.5
279 0.5
280 0.5
281 0.5
282 0.5
283 0.5
284 0.5
285 0.5
286 0.5
287 0.5
288 0.5
289 0.5
290 0.5
291 0.5
292 0.5
293 0.5
294 0.5
295 0.5
296 0.5
297 0.5
298 0.5
299 0.5
300 0.5
301 0.5
302 0.5
303 0.5
304 0.5
305 0.5
306 0.5
307 0.5
308 0.5
309 0.5
310 0.5
311 0.5
312 0.5
313 0.5
314 0.5
315 0.5
316 0.5
317 0.5
318 0.5
319 0.5
320 0.5
321 0.5
322 0.5
323 0.5
324 0.5
325 0.5
326 0.5
327 0.497110899836364
328 0.367888082705881
329 0.464412481621578
330 0.50921196744895
331 0.477790242754932
332 0.411468679994534
333 0.344068076286134
334 0.302088475932154
335 0.369622638226434
336 0.491085906340933
337 0.268566569649988
338 0.305422716067218
339 0.284397601230556
340 0.311468044675055
341 0.0787011512117146
342 0.218391884060376
343 0.175145509791391
344 -0.0299844338279998
345 -0.056593420258678
346 0.121292248954684
347 0.36069079217697
348 0.434869011571938
349 0.533521503423995
350 0.524832937273962
351 0.491843597759249
352 0.608391045717487
353 0.612530116917684
354 0.746463456325471
355 0.824248216191728
356 1
357 1
358 1
359 1
360 1
361 1
362 1
363 1
364 1
365 1
366 1
367 1
368 1
369 1
370 1
371 1
372 1
373 1
374 1
375 1
376 1
377 1
378 1
379 1
380 1
381 1
382 1
383 1
384 1
385 1
386 1
387 1
388 1
389 1
390 1
391 1
392 1
393 1
394 1
395 1
396 1
397 1
398 1
399 1
400 1
401 1
402 1
403 1
404 1
405 1
406 1
407 1
408 1
409 1
410 1
411 1
412 1
413 1
414 1
415 1
416 1
417 1
418 1
419 1
420 1
421 1
422 1
423 1
424 1
425 1
426 1
427 1
428 1
429 1
430 1
431 1
432 1
433 1
434 1
435 1
436 1
437 1
438 1
439 1
440 1
441 1
442 1
443 1
444 1
445 1
446 1
447 1
448 1
449 1
450 1
451 1
452 1
453 1
454 1
455 1
456 1
457 1
458 1
459 1
460 1
461 1
462 1
463 1
464 1
465 1
466 1
467 1
468 1
469 1
470 1
471 1
472 1
473 1
474 1
475 1
476 1
477 1
478 1
479 1
480 1
481 1
482 1
483 1
484 1
485 1
486 1
487 1
488 1
489 1
490 1
491 1
492 1
493 1
494 1
495 1
496 1
497 1
498 1
499 1
500 1
501 1
502 1
503 1
504 1
505 1
506 1
507 1
508 1
509 1
510 1
511 1
512 1
513 1
514 1
515 1
516 1
517 1
518 1
519 1
520 1
521 1
522 1
523 1
524 1
525 1
526 1
527 1
528 1
529 1
530 1
531 1
532 1
533 1
534 1
535 1
536 1
537 0.918303946945444
538 0.799408036212453
539 0.683901208354481
540 0.633897820243059
541 0.482617746801267
542 0.490887375432902
543 0.481234766400157
544 0.638962484037717
545 0.66143161794619
546 0.614424168653571
547 0.571320959506374
548 0.587387773394756
549 0.520519157192826
550 0.449817962284775
551 0.316211851669102
552 0.499735555199803
553 0.514487344773261
554 0.457516333228287
555 0.448640249184106
556 0.482650834590584
557 0.371827988439701
558 0.605406467648548
559 0.380085212737752
560 0.405657358530635
561 0.397025018159778
562 0.515762803960931
563 0.429339053499069
564 0.273370023949659
565 0.23087871899224
566 0.177468248108309
567 0.313838102679135
568 0.609416833341848
569 0.624041340401758
570 0.572061487818786
571 0.513409122623276
572 0.358941627293529
573 0.20591223649182
574 0.237847263835553
575 0.141327098200871
576 0.0132431720328805
577 -0.132938897809674
578 -0.319232048332042
579 -0.2573350009515
580 -0.331561585157224
581 -0.560999075430343
582 -0.571855923418173
583 -0.428630706966451
584 -0.435379761634237
585 -0.370210086702321
586 -0.211649935527547
587 -0.154900685416426
588 -0.159195987570685
589 -0.0663868190382997
590 -0.0192891679590597
591 -0.220189495665991
592 -0.166743873573865
593 -0.250798607952105
594 -0.146600079874091
595 -0.0605803677520205
596 -0.0717497681614307
597 -0.0708705109937025
598 -0.10882020581213
599 -0.138342975553299
600 -0.255638618059158
601 -0.187145631995989
602 -0.203569310805471
603 -0.183427641115432
604 -0.261266989978441
605 -0.288456344036699
606 -0.170324391578401
607 -0.109282329263162
608 0.0269310611781257
609 -0.166520464814002
610 -0.1592830096663
611 -0.0331680931996643
612 -0.114903460446989
613 -0.0965724281823519
614 -0.225966447668834
615 -0.208291818524504
616 -0.107622784876114
617 -0.195961354708846
618 -0.391639721669102
619 -0.244688359488525
620 -0.235643908859486
621 -0.239547352065675
622 -0.282185119884006
623 -0.265882193074274
624 -0.155288193006445
625 0.112774870041365
626 0.139179774620518
627 0.0705004571006285
628 0.0857811583969827
629 0.0103651349112384
630 -0.158902803986671
631 -0.177285982794823
632 -0.0756180467637788
633 0.0628779910330681
634 0.0992623408268103
635 0.0761629136813355
636 0.0504937177507125
637 -0.00573386402958809
638 -0.101808461364207
639 -0.148626797352149
640 -0.211834694414763
641 -0.113632199124686
642 -0.141591253943893
643 -0.0960746909827006
644 -0.0658689566031008
645 -0.182226431034656
646 -0.181311396834763
647 -0.108667941029691
648 -0.0330838253926393
649 -0.12180001410864
650 -0.081001995342961
651 -0.00337285910412444
652 0.116458508863664
653 -0.05746981509495
654 0.0283213278572751
655 0.10648620089282
656 0.198019360142674
657 0.316731226099597
658 0.267477955124233
659 0.311972959393711
660 0.299731768294791
661 0.432325404130303
662 0.448614909378919
663 0.514330077943246
664 0.480310228775518
665 0.424967112928799
666 0.319742431406225
667 0.483762781336584
668 0.526769947898708
669 0.524093171452675
670 0.63173999392944
671 0.663412985368101
672 0.73867044861613
673 0.736219146172321
674 0.913119773811959
675 0.927113276793767
676 0.921410213091544
677 0.831031377006293
678 0.910272334298674
679 1.06355072414226
680 1.04285359900469
681 1.19439935083627
682 1.24685607305864
683 1.3626899203915
684 1.38659702877921
685 1.47963188366441
686 1.5
687 1.5
688 1.5
689 1.5
690 1.5
691 1.5
692 1.5
693 1.5
694 1.5
695 1.5
696 1.5
697 1.5
698 1.5
699 1.5
700 1.5
701 1.5
702 1.5
703 1.5
704 1.5
705 1.5
706 1.5
707 1.5
708 1.5
709 1.5
710 1.5
711 1.5
712 1.5
713 1.5
714 1.5
715 1.5
716 1.5
717 1.5
718 1.5
719 1.5
720 1.5
721 1.5
722 1.5
723 1.5
724 1.5
725 1.5
726 1.5
727 1.5
728 1.5
729 1.5
730 1.5
731 1.5
732 1.5
733 1.5
734 1.5
735 1.5
736 1.5
737 1.5
738 1.5
739 1.5
740 1.5
741 1.5
742 1.5
743 1.5
744 1.5
745 1.5
746 1.5
747 1.5
748 1.5
749 1.5
750 1.5
751 1.5
752 1.5
753 1.5
754 1.5
755 1.5
756 1.5
757 1.5
758 1.5
759 1.5
760 1.5
761 1.5
762 1.5
763 1.5
764 1.5
765 1.5
766 1.5
767 1.5
768 1.5
769 1.5
770 1.5
771 1.5
772 1.5
773 1.5
774 1.5
775 1.5
776 1.5
777 1.5
778 1.5
779 1.5
780 1.5
781 1.5
782 1.5
783 1.5
784 1.5
785 1.5
786 1.5
787 1.5
788 1.5
789 1.5
790 1.5
791 1.5
792 1.5
793 1.5
794 1.5
795 1.5
796 1.5
797 1.5
798 1.5
799 1.5
800 1.5
801 1.5
802 1.5
803 1.5
804 1.5
805 1.5
806 1.5
807 1.5
808 1.5
809 1.5
810 1.5
811 1.5
812 1.5
813 1.5
814 1.5
815 1.5
816 1.37103807854563
817 1.31157928219419
818 1.48487858292403
819 1.24357578038047
820 1.09602963835015
821 1.05041610705694
822 1.15508857185912
823 1.15723485727444
824 1.29656906426571
825 1.38114523646659
826 1.26281034714407
827 1.26654036876136
828 1.37577302850476
829 1.48075979160537
830 1.37081368838582
831 1.38859011396757
832 1.47639798463923
833 1.39189089459061
834 1.36439468642544
835 1.21143002734581
836 1.15098995470927
837 1.26196826444892
838 1.20238767133144
839 1.2563541119011
840 1.00735661643587
841 0.898483304050304
842 0.721925943219978
843 0.652126313621042
844 0.79878456065317
845 0.744126730110644
846 0.580336372850285
847 0.70809728355712
848 0.559620647855186
849 0.50590566879013
850 0.590745392605862
851 0.7062632845738
852 0.741600496621293
853 0.692172500240227
854 0.823413273801169
855 0.834344786413197
856 0.786629407468132
857 0.71692885765024
858 0.652793986760776
859 0.788353607405061
860 0.878256507125885
861 0.917298465218357
862 0.993664973716718
863 1.14291668931498
864 1.14120579713165
865 1.19090718357407
866 1.29475191427102
867 1.43613131537388
868 1.39020212737001
869 1.48535978134903
870 1.53879365492169
871 1.53576988969862
872 1.48912525390386
873 1.45621656887072
874 1.4219352066281
875 1.19109801623406
876 1.1247985310985
877 0.965609426619556
878 0.875765255405556
879 0.819082518468418
880 0.62873538507599
881 0.728801201228399
882 0.822128528542569
883 0.687275190981039
884 0.68350412648957
885 0.658751722505178
886 0.708933036708279
887 0.666084054674171
888 0.648432792189848
889 0.850279011978796
890 1.06762150497214
891 1.14626349131899
892 1.13246825385941
893 1.17946993976323
894 1.06802579184434
895 0.969765756965812
896 1.06694711304932
897 1.22745576184048
898 1.07554230794637
899 0.911995871222889
900 1.18668860777871
901 1.29265716808964
902 1.26538236945516
903 1.20853202160448
904 1.44871583366286
905 1.51157851382523
906 1.57657883418786
907 1.49215560387868
908 1.46776112216454
909 1.6249461375803
910 1.64403427961399
911 1.577110812374
912 1.40058802987455
913 1.52025903449386
914 1.39111139240801
915 1.39717493135568
916 1.48661987095089
917 1.45580592572282
918 1.47536146340824
919 1.6115550260029
920 1.58138149179659
921 1.41465512074668
922 1.36711408420723
923 1.3485237692537
924 1.24909762736568
925 1.17766939986215
926 1.1421271378275
927 1.20514506976758
928 1.09191452404332
929 1.20038960563863
930 1.14879230022005
931 1.09366721619334
932 1.24141934948192
933 1.42845090499574
934 1.49134078146557
935 1.5296846993982
936 1.65305901818172
937 1.78815190293433
938 1.85997827740275
939 1.78214062588527
940 1.89025165890397
941 1.90750090554174
942 1.97500485649452
943 1.94365646304728
944 2
945 2
946 2
947 2
948 2
949 2
950 2
951 2
952 2
953 2
954 2
955 2
956 2
957 2
958 2
959 2
960 2
961 2
962 1.94426632127597
963 2.03013892590016
964 2.02260538140734
965 2.02905461405558
966 2.20492447256075
967 2.02749852875803
968 2.08728008496516
969 2.12117309085132
970 2.21889098643875
971 2.20237241410292
972 2.20825704537399
973 2.12105307342827
974 2.10566358114895
975 2.17075875907183
976 2.23745198791814
977 2.3277917413644
978 2.39996150375761
979 2.33764573926613
980 2.27270947633491
981 2.34883919561388
982 2.30273937071503
983 2.26212975560537
984 2.18891217971362
985 2.22954311774873
986 2.28602438795549
987 2.23724322004284
988 2.2736990277491
989 2.24776481129847
990 2.13105653029919
991 2.20530925985718
992 2.12131401910137
993 2.1098206492951
994 2.19657496702708
995 2.0885064700061
996 2.22594910320244
997 2.25972790937573
998 2.1765395152362
999 1.99900203484202
};
\end{axis}

\end{tikzpicture}

